Staged Entry

We develop a model of staged entry: to operate, monopolistically competitive firms must pay two sequential entry costs, each time acquiring a more informative signal of future performance. This model yields two implications for fiscal policy. First, the equilibrium outcome is constrained-efficient if preferences are CES and entry costs are exogenous. Second, when entry costs depend on how many firms pass any entry stage (due to positive knowledge spillovers or negative congestion effects) the resulting externalities can be offset via Pigouvian taxes or subsidies that are timed around the relevant entry decisions. A calibration exercise based on U.S. firm-entry data shows that these policies would raise welfare through a wider pool of entrants and sharper selection of productive firms.

==> figures/appendix_bf4q_panel_a.csv <==
epsilon_b,firmmass_eps003,firmmass_eps005,firmmass_eps008
0.000000,0.404115,0.693791,1.161216
0.002500,0.386033,0.675244,1.142105
0.005000,0.368021,0.656768,1.123067
0.007500,0.350108,0.638363,1.104144
0.010000,0.332089,0.620030,1.085065
0.012500,0.314105,0.601766,1.066060
0.015000,0.296189,0.583573,1.047127
0.017500,0.278343,0.565426,1.028267
0.020000,0.260566,0.547192,1.009478
0.022500,0.242856,0.529028,0.990762
0.025000,0.225216,0.510934,0.972116
0.027500,0.207680,0.492909,0.953536
0.030000,0.189999,0.474953,0.934851
0.032500,0.172385,0.457066,0.916242
0.035000,0.154839,0.439247,0.897710
0.037500,0.137360,0.421461,0.879248
0.040000,0.119949,0.403603,0.860856
0.042500,0.102604,0.385813,0.842534
0.045000,0.085326,0.368092,0.824282
0.047500,0.068148,0.350438,0.806091
0.050000,0.050854,0.332851,0.787801
0.052500,0.033603,0.315332,0.769581
0.055000,0.016418,0.297880,0.751431
0.057500,-0.000701,0.280491,0.733349
0.060000,-0.017754,0.263001,0.715336
0.062500,-0.034743,0.245578,0.697391
0.065000,-0.051666,0.228221,0.679514
0.067500,-0.068518,0.210930,0.661741
0.070000,-0.085365,0.193704,0.643828
0.072500,-0.102261,0.176545,0.625984
0.075000,-0.119093,0.159451,0.608207
0.077500,-0.135860,0.142448,0.590497
0.080000,-0.152563,0.125366,0.572854
0.082500,-0.169203,0.108301,0.555315
0.085000,-0.185779,0.091300,0.537869
0.087500,-0.202292,0.074364,0.520496
0.090000,-0.218711,0.057493,0.503133
0.092500,-0.235227,0.040685,0.485718
0.095000,-0.251712,0.023941,0.468369
0.097500,-0.268136,0.007261,0.451086
0.100000,-0.284496,-0.009322,0.433867


==> figures/appendix_bf4q_panel_b.csv <==
epsilon_b,productivity_eps003,productivity_eps005,productivity_eps008
0.000000,0.412828,0.707820,1.182923
0.002500,0.413971,0.708966,1.184052
0.005000,0.415110,0.710106,1.185177
0.007500,0.416226,0.711243,1.186271
0.010000,0.417370,0.712375,1.187411
0.012500,0.418519,0.713503,1.188546
0.015000,0.419663,0.714626,1.189677
0.017500,0.420803,0.715727,1.190804
0.020000,0.421939,0.716865,1.191927
0.022500,0.423070,0.717999,1.193045
0.025000,0.424197,0.719128,1.194159
0.027500,0.425294,0.720252,1.195248
0.030000,0.426435,0.721373,1.196377
0.032500,0.427572,0.722489,1.197499
0.035000,0.428704,0.723601,1.198613
0.037500,0.429832,0.724692,1.199723
0.040000,0.430955,0.725819,1.200829
0.042500,0.432075,0.726940,1.201931
0.045000,0.433190,0.728058,1.203029
0.047500,0.434279,0.729171,1.204101
0.050000,0.435401,0.730280,1.205213
0.052500,0.436525,0.731385,1.206320
0.055000,0.437645,0.732486,1.207424
0.057500,0.438761,0.733561,1.208523
0.060000,0.439872,0.734676,1.209618
0.062500,0.440980,0.735786,1.210710
0.065000,0.442083,0.736891,1.211797
0.067500,0.443177,0.737993,1.212854
0.070000,0.444262,0.739091,1.213954
0.072500,0.445374,0.740184,1.215050
0.075000,0.446482,0.741274,1.216143
0.077500,0.447585,0.742342,1.217231
0.080000,0.448685,0.743431,1.218316
0.082500,0.449780,0.744529,1.219386
0.085000,0.450872,0.745623,1.220445
0.087500,0.451959,0.746714,1.221495
0.090000,0.453022,0.747800,1.222533
0.092500,0.454113,0.748882,1.223601
0.095000,0.455208,0.749961,1.224665
0.097500,0.456300,0.751035,1.225725
0.100000,0.457387,0.752079,1.226781


==> figures/appendix_costs_panel_a.csv <==
epsilon_b,firsttotal_eps003,firsttotal_eps005,firsttotal_eps008
0.000000,-0.780487,-1.324446,-2.178743
0.002500,-0.789414,-1.333387,-2.187717
0.005000,-0.798307,-1.342292,-2.196634
0.007500,-0.807144,-1.351163,-2.205523
0.010000,-0.815950,-1.359999,-2.214376
0.012500,-0.824721,-1.368802,-2.223196
0.015000,-0.833458,-1.377544,-2.231980
0.017500,-0.842161,-1.386260,-2.240731
0.020000,-0.850831,-1.394942,-2.249447
0.022500,-0.859466,-1.403589,-2.258105
0.025000,-0.868052,-1.412204,-2.266736
0.027500,-0.876602,-1.420783,-2.275333
0.030000,-0.885120,-1.429331,-2.283897
0.032500,-0.893604,-1.437825,-2.292426
0.035000,-0.902054,-1.446287,-2.300922
0.037500,-0.910472,-1.454717,-2.309385
0.040000,-0.918856,-1.463113,-2.317797
0.042500,-0.927208,-1.471477,-2.326177
0.045000,-0.935502,-1.479808,-2.334523
0.047500,-0.943772,-1.488104,-2.342837
0.050000,-0.952009,-1.496366,-2.351118
0.052500,-0.960213,-1.504576,-2.359366
0.055000,-0.968385,-1.512760,-2.367581
0.057500,-0.976525,-1.520911,-2.375764
0.060000,-0.984633,-1.529031,-2.383892
0.062500,-0.992699,-1.537118,-2.391995
0.065000,-1.000725,-1.545173,-2.400065
0.067500,-1.008721,-1.553196,-2.408104
0.070000,-1.016685,-1.561177,-2.416110
0.072500,-1.024618,-1.569119,-2.424085
0.075000,-1.032520,-1.577032,-2.432028
0.077500,-1.040390,-1.584913,-2.439936
0.080000,-1.048229,-1.592764,-2.447795
0.082500,-1.056028,-1.600582,-2.455629
0.085000,-1.063787,-1.608370,-2.463432
0.087500,-1.071518,-1.616127,-2.471203
0.090000,-1.079218,-1.623845,-2.478943
0.092500,-1.086888,-1.631522,-2.486653
0.095000,-1.094527,-1.639172,-2.494333
0.097500,-1.102135,-1.646791,-2.501984
0.100000,-1.109713,-1.654380,-2.509582


==> figures/appendix_costs_panel_b.csv <==
epsilon_b,secondtotal_eps003,secondtotal_eps005,secondtotal_eps008
0.000000,0.991027,1.699317,2.839612
0.002500,1.151377,1.861166,3.003755
0.005000,1.311205,2.022486,3.167433
0.007500,1.470554,2.183281,3.330595
0.010000,1.629424,2.343551,3.493225
0.012500,1.787776,2.503297,3.655323
0.015000,1.945610,2.662583,3.816892
0.017500,2.102929,2.821373,3.977932
0.020000,2.259733,2.979643,4.138444
0.022500,2.416024,3.137396,4.298491
0.025000,2.571822,3.294631,4.458044
0.027500,2.727174,3.451352,4.617074
0.030000,2.882017,3.607558,4.775583
0.032500,3.036352,3.763286,4.933571
0.035000,3.190181,3.918555,5.091040
0.037500,3.343505,4.073315,5.247992
0.040000,3.496325,4.227566,5.404454
0.042500,3.648642,4.381310,5.560466
0.045000,3.800519,4.534548,5.715965
0.047500,3.951920,4.687283,5.870952
0.050000,4.102823,4.839515,6.025428
0.052500,4.253228,4.991314,6.179396
0.055000,4.403138,5.142630,6.332856
0.057500,4.552554,5.293447,6.485810
0.060000,4.701477,5.443767,6.638319
0.062500,4.849914,5.593591,6.790355
0.065000,4.997931,5.742920,6.941890
0.067500,5.145468,5.891756,7.092924
0.070000,5.292517,6.040106,7.243458
0.072500,5.439080,6.188040,7.393495
0.075000,5.585159,6.335491,7.543036
0.077500,5.730754,6.482455,7.692083
0.080000,5.875868,6.628932,7.840705
0.082500,6.020505,6.774924,7.988856
0.085000,6.164734,6.920432,8.136516
0.087500,6.308494,7.065458,8.283686
0.090000,6.451777,7.210008,8.430369
0.092500,6.594586,7.354149,8.576566
0.095000,6.736921,7.497823,8.722282
0.097500,6.878783,7.641021,8.867518
0.100000,7.020175,7.783744,9.012331


==> figures/appendix_sigma3_panel_a.csv <==
epsilon_b,firmmass_eps003,firmmass_eps005,firmmass_eps008
0.000000,-0.139650,-0.233992,-0.378978
0.002500,-0.146966,-0.241284,-0.386406
0.005000,-0.154252,-0.248652,-0.393872
0.007500,-0.161510,-0.255960,-0.401320
0.010000,-0.168715,-0.263240,-0.408739
0.012500,-0.175876,-0.270491,-0.416130
0.015000,-0.182877,-0.277714,-0.423473
0.017500,-0.189850,-0.284908,-0.430774
0.020000,-0.196878,-0.292073,-0.437907
0.022500,-0.203873,-0.299277,-0.445005
0.025000,-0.210840,-0.306454,-0.452173
0.027500,-0.217779,-0.313581,-0.459290
0.030000,-0.224691,-0.320598,-0.466380
0.032500,-0.231575,-0.327529,-0.473443
0.035000,-0.238432,-0.334433,-0.480478
0.037500,-0.245262,-0.341309,-0.487486
0.040000,-0.252161,-0.348159,-0.494466
0.042500,-0.259011,-0.355059,-0.501420
0.045000,-0.265834,-0.361928,-0.508453
0.047500,-0.272630,-0.368770,-0.515425
0.050000,-0.279399,-0.375586,-0.522370
0.052500,-0.286141,-0.382374,-0.529289
0.055000,-0.292856,-0.389136,-0.536180
0.057500,-0.299544,-0.395871,-0.543045
0.060000,-0.306296,-0.402580,-0.549882
0.062500,-0.313004,-0.409331,-0.556694
0.065000,-0.319684,-0.416058,-0.563574
0.067500,-0.326339,-0.422759,-0.570403
0.070000,-0.332966,-0.429433,-0.577205
0.072500,-0.339568,-0.436081,-0.583981
0.075000,-0.346143,-0.442703,-0.590730
0.077500,-0.352692,-0.449299,-0.597453
0.080000,-0.359279,-0.455869,-0.604150
0.082500,-0.365846,-0.462438,-0.610820
0.085000,-0.372386,-0.469040,-0.617530
0.087500,-0.378901,-0.475601,-0.624217
0.090000,-0.385389,-0.482136,-0.630878
0.092500,-0.391852,-0.488645,-0.637513
0.095000,-0.398289,-0.495129,-0.644122
0.097500,-0.404700,-0.501587,-0.650705
0.100000,-0.411086,-0.508019,-0.657262


==> figures/appendix_sigma3_panel_b.csv <==
epsilon_b,productivity_eps003,productivity_eps005,productivity_eps008
0.000000,0.548620,0.937654,1.560630
0.002500,0.544202,0.933110,1.555918
0.005000,0.539804,0.928605,1.551261
0.007500,0.535426,0.924087,1.546579
0.010000,0.531041,0.919590,1.541920
0.012500,0.526662,0.915113,1.537282
0.015000,0.522203,0.910657,1.532644
0.017500,0.517764,0.906222,1.528013
0.020000,0.513375,0.901807,1.523295
0.022500,0.508964,0.897445,1.518593
0.025000,0.504573,0.893048,1.513940
0.027500,0.500202,0.888645,1.509267
0.030000,0.495852,0.884201,1.504616
0.032500,0.491521,0.879733,1.499987
0.035000,0.487210,0.875284,1.495380
0.037500,0.482919,0.870857,1.490794
0.040000,0.478674,0.866450,1.486229
0.042500,0.474408,0.862093,1.481687
0.045000,0.470162,0.857712,1.477190
0.047500,0.465936,0.853352,1.472674
0.050000,0.461729,0.849012,1.468180
0.052500,0.457541,0.844691,1.463707
0.055000,0.453372,0.840391,1.459254
0.057500,0.449222,0.836110,1.454822
0.060000,0.445119,0.831849,1.450411
0.062500,0.440993,0.827640,1.446021
0.065000,0.436887,0.823404,1.441678
0.067500,0.432799,0.819188,1.437313
0.070000,0.428730,0.814991,1.432969
0.072500,0.424679,0.810813,1.428645
0.075000,0.420646,0.806655,1.424341
0.077500,0.416632,0.802515,1.420057
0.080000,0.412669,0.798395,1.415793
0.082500,0.408678,0.794313,1.411549
0.085000,0.404705,0.790234,1.407358
0.087500,0.400750,0.786156,1.403138
0.090000,0.396813,0.782096,1.398938
0.092500,0.392894,0.778056,1.394757
0.095000,0.388993,0.774033,1.390595
0.097500,0.385109,0.770029,1.386453
0.100000,0.381243,0.766043,1.382330


==> figures/appendix_sigma7_panel_a.csv <==
epsilon_b,firmmass_eps003,firmmass_eps005,firmmass_eps008
0.000000,1.058047,1.820662,3.059436
0.002500,1.029884,1.791740,3.029166
0.005000,1.001832,1.762932,2.999014
0.007500,0.973892,1.734238,2.968901
0.010000,0.946062,1.705494,2.938704
0.012500,0.918343,1.676761,2.908633
0.015000,0.890663,1.648141,2.878679
0.017500,0.862897,1.619634,2.848843
0.020000,0.835249,1.591239,2.819124
0.022500,0.807710,1.562956,2.789520
0.025000,0.780279,1.534784,2.760032
0.027500,0.752957,1.506722,2.730429
0.030000,0.725742,1.478509,2.700905
0.032500,0.698634,1.450411,2.671496
0.035000,0.671496,1.422422,2.642202
0.037500,0.644350,1.394544,2.613021
0.040000,0.617313,1.366775,2.583955
0.042500,0.590382,1.339114,2.555001
0.045000,0.563556,1.311561,2.526126
0.047500,0.536836,1.284083,2.497125
0.050000,0.510220,1.256484,2.468249
0.052500,0.483709,1.229004,2.439486
0.055000,0.457168,1.201631,2.410833
0.057500,0.430620,1.174365,2.382292
0.060000,0.404177,1.147205,2.353862
0.062500,0.377839,1.120151,2.325541
0.065000,0.351603,1.093203,2.297278
0.067500,0.325469,1.066352,2.268913
0.070000,0.299438,1.039355,2.240670
0.072500,0.273508,1.012478,2.212535
0.075000,0.247617,0.985705,2.184509
0.077500,0.221645,0.959036,2.156591
0.080000,0.195783,0.932470,2.128780
0.082500,0.170021,0.906008,2.101076
0.085000,0.144360,0.879647,2.073479
0.087500,0.118798,0.853389,2.045729
0.090000,0.093336,0.827061,2.018102
0.092500,0.067972,0.800771,1.990580
0.095000,0.042707,0.774583,1.963164
0.097500,0.017368,0.748496,1.935853
0.100000,-0.007929,0.722510,1.908647


==> figures/appendix_sigma7_panel_b.csv <==
epsilon_b,productivity_eps003,productivity_eps005,productivity_eps008
0.000000,0.251627,0.432233,0.724564
0.002500,0.254996,0.435652,0.728076
0.005000,0.258352,0.439058,0.731576
0.007500,0.261695,0.442452,0.735076
0.010000,0.265026,0.445860,0.738589
0.012500,0.268344,0.449263,0.742086
0.015000,0.271661,0.452654,0.745570
0.017500,0.274993,0.456032,0.749041
0.020000,0.278309,0.459398,0.752499
0.022500,0.281612,0.462751,0.755945
0.025000,0.284903,0.466092,0.759378
0.027500,0.288182,0.469420,0.762834
0.030000,0.291448,0.472776,0.766276
0.032500,0.294703,0.476114,0.769706
0.035000,0.297968,0.479440,0.773124
0.037500,0.301232,0.482753,0.776529
0.040000,0.304484,0.486054,0.779921
0.042500,0.307723,0.489343,0.783301
0.045000,0.310951,0.492620,0.786675
0.047500,0.314166,0.495890,0.790070
0.050000,0.317370,0.499182,0.793447
0.052500,0.320562,0.502456,0.796812
0.055000,0.323764,0.505717,0.800164
0.057500,0.326966,0.508967,0.803504
0.060000,0.330155,0.512205,0.806832
0.062500,0.333332,0.515431,0.810149
0.065000,0.336497,0.518645,0.813461
0.067500,0.339651,0.521849,0.816791
0.070000,0.342793,0.525079,0.820104
0.072500,0.345924,0.528290,0.823405
0.075000,0.349053,0.531490,0.826694
0.077500,0.352197,0.534677,0.829971
0.080000,0.355324,0.537853,0.833236
0.082500,0.358440,0.541018,0.836489
0.085000,0.361545,0.544171,0.839731
0.087500,0.364638,0.547312,0.843001
0.090000,0.367720,0.550471,0.846251
0.092500,0.370791,0.553621,0.849489
0.095000,0.373851,0.556759,0.852715
0.097500,0.376928,0.559886,0.855930
0.100000,0.379995,0.563001,0.859134


==> figures/figure3_budget_neutrality.dat <==
M xi_n xi_b
0.0001000000 0.2999640022 0.1982191233
0.0130702929 0.2953314022 0.1805617403
0.0260405858 0.2907703475 0.1731250382
0.0390108787 0.2862797330 0.1676225785
0.0519811715 0.2818584709 0.1631192856
0.0649514644 0.2775054902 0.1592524430
0.0779217573 0.2732197362 0.1558360680
0.0908920502 0.2690001708 0.1527597655
0.1038623431 0.2648457717 0.1499516833
0.1168326360 0.2607555325 0.1473619736
0.1298029289 0.2567284625 0.1449543902
0.1427732218 0.2527635858 0.1427016075
0.1557435146 0.2488599422 0.1405824269
0.1687138075 0.2450165859 0.1385800145
0.1816841004 0.2412325857 0.1366807415
0.1946543933 0.2375070252 0.1348733930
0.2076246862 0.2338390016 0.1331486102
0.2205949791 0.2302276265 0.1314984890
0.2335652720 0.2266720249 0.1299162828
0.2465355649 0.2231713354 0.1283961797
0.2595058577 0.2197247102 0.1269331311
0.2724761506 0.2163313141 0.1255227195
0.2854464435 0.2129903251 0.1241610535
0.2984167364 0.2097009338 0.1228446849
0.3113870293 0.2064623434 0.1215705412
0.3243573222 0.2032737694 0.1203358713
0.3373276151 0.2001344392 0.1191382005
0.3502979079 0.1970435923 0.1179752936
0.3632682008 0.1940004801 0.1168451237
0.3762384937 0.1910043652 0.1157458461
0.3892087866 0.1880545219 0.1146757768
0.4021790795 0.1851502355 0.1136333731
0.4151493724 0.1822908025 0.1126172184
0.4281196653 0.1794755301 0.1116260077
0.4410899582 0.1767037365 0.1106585362
0.4540602510 0.1739747499 0.1097136887
0.4670305439 0.1712879095 0.1087904310
0.4800008368 0.1686425642 0.1078878016
0.4929711297 0.1660380733 0.1070049048
0.5059414226 0.1634738057 0.1061409051
0.5189117155 0.1609491403 0.1052950212
0.5318820084 0.1584634654 0.1044665216
0.5448523013 0.1560161790 0.1036547203
0.5578225941 0.1536066880 0.1028589727
0.5707928870 0.1512344089 0.1020786725
0.5837631799 0.1488987670 0.1013132488
0.5967334728 0.1465991963 0.1005621627
0.6097037657 0.1443351399 0.0998249055
0.6226740586 0.1421060492 0.0991009961
0.6356443515 0.1399113843 0.0983899791
0.6486146444 0.1377506135 0.0976914227
0.6615849372 0.1356232132 0.0970049175
0.6745552301 0.1335286683 0.0963300745
0.6875255230 0.1314664712 0.0956665240
0.7004958159 0.1294361223 0.0950139141
0.7134661088 0.1274371299 0.0943719097
0.7264364017 0.1254690096 0.0937401913
0.7394066946 0.1235312847 0.0931184543
0.7523769874 0.1216234857 0.0925064076
0.7653472803 0.1197451505 0.0919037731
0.7783175732 0.1178958240 0.0913102849
0.7912878661 0.1160750582 0.0907256885
0.8042581590 0.1142824121 0.0901497402
0.8172284519 0.1125174513 0.0895822065
0.8301987448 0.1107797483 0.0890228632
0.8431690377 0.1090688822 0.0884714956
0.8561393305 0.1073844384 0.0879278971
0.8691096234 0.1057260090 0.0873918696
0.8820799163 0.1040931920 0.0868632223
0.8950502092 0.1024855921 0.0863417720
0.9080205021 0.1009028197 0.0858273421
0.9209907950 0.0993444914 0.0853197629
0.9339610879 0.0978102296 0.0848188704
0.9469313808 0.0962996628 0.0843245071
0.9599016736 0.0948124250 0.0838365207
0.9728719665 0.0933481559 0.0833547643
0.9858422594 0.0919065007 0.0828790963
0.9988125523 0.0904871102 0.0824093799
1.0117828452 0.0890896406 0.0819454827
1.0247531381 0.0877137533 0.0814872769
1.0377234310 0.0863591150 0.0810346390
1.0506937238 0.0850253975 0.0805874495
1.0636640167 0.0837122778 0.0801455926
1.0766343096 0.0824194377 0.0797089563
1.0896046025 0.0811465640 0.0792774322
1.1025748954 0.0798933484 0.0788509152
1.1155451883 0.0786594873 0.0784293034
1.1285154812 0.0774446817 0.0780124980
1.1414857741 0.0762486374 0.0776004033
1.1544560669 0.0750710647 0.0771929263
1.1674263598 0.0739116782 0.0767899770
1.1803966527 0.0727701971 0.0763914677
1.1933669456 0.0716463449 0.0759973134
1.2063372385 0.0705398493 0.0756074316
1.2193075314 0.0694504422 0.0752217420
1.2322778243 0.0683778598 0.0748401665
1.2452481172 0.0673218422 0.0744626294
1.2582184100 0.0662821336 0.0740890569
1.2711887029 0.0652584821 0.0737193773
1.2841589958 0.0642506397 0.0733535206
1.2971292887 0.0632583622 0.0729914191
1.3100995816 0.0622814094 0.0726330065
1.3230698745 0.0613195445 0.0722782183
1.3360401674 0.0603725344 0.0719269919
1.3490104603 0.0594401499 0.0715792661
1.3619807531 0.0585221650 0.0712349812
1.3749510460 0.0576183573 0.0708940793
1.3879213389 0.0567285078 0.0705565037
1.4008916318 0.0558524011 0.0702221991
1.4138619247 0.0549898248 0.0698911117
1.4268322176 0.0541405701 0.0695631889
1.4398025105 0.0533044311 0.0692383794
1.4527728033 0.0524812053 0.0689166333
1.4657430962 0.0516706933 0.0685979015
1.4787133891 0.0508726987 0.0682821364
1.4916836820 0.0500870282 0.0679692914
1.5046539749 0.0493134915 0.0676593210
1.5176242678 0.0485519012 0.0673521806
1.5305945607 0.0478020728 0.0670478268
1.5435648536 0.0470638246 0.0667462171
1.5565351464 0.0463369778 0.0664473101
1.5695054393 0.0456213563 0.0661510650
1.5824757322 0.0449167868 0.0658574422
1.5954460251 0.0442230986 0.0655664028
1.6084163180 0.0435401235 0.0652779089
1.6213866109 0.0428676963 0.0649919233
1.6343569038 0.0422056539 0.0647084096
1.6473271967 0.0415538360 0.0644273321
1.6602974895 0.0409120846 0.0641486561
1.6732677824 0.0402802444 0.0638723475
1.6862380753 0.0396581622 0.0635983727
1.6992083682 0.0390456874 0.0633266991
1.7121786611 0.0384426716 0.0630572947
1.7251489540 0.0378489686 0.0627901281
1.7381192469 0.0372644347 0.0625251684
1.7510895397 0.0366889282 0.0622623856
1.7640598326 0.0361223098 0.0620017501
1.7770301255 0.0355644422 0.0617432329
1.7900004184 0.0350151902 0.0614868057
1.8029707113 0.0344744207 0.0612324406
1.8159410042 0.0339420029 0.0609801104
1.8289112971 0.0334178076 0.0607297882
1.8418815900 0.0329017078 0.0604814478
1.8548518828 0.0323935787 0.0602350636
1.8678221757 0.0318932970 0.0599906101
1.8807924686 0.0314007417 0.0597480626
1.8937627615 0.0309157932 0.0595073968
1.9067330544 0.0304383343 0.0592685888
1.9197033473 0.0299682491 0.0590316152
1.9326736402 0.0295054239 0.0587964529
1.9456439331 0.0290497464 0.0585630794
1.9586142259 0.0286011064 0.0583314725
1.9715845188 0.0281593952 0.0581016103
1.9845548117 0.0277245056 0.0578734716
1.9975251046 0.0272963324 0.0576470353
2.0104953975 0.0268747719 0.0574222808
2.0234656904 0.0264597218 0.0571991877
2.0364359833 0.0260510818 0.0569777362
2.0494062762 0.0256487527 0.0567579067
2.0623765690 0.0252526371 0.0565396799
2.0753468619 0.0248626391 0.0563230369
2.0883171548 0.0244786642 0.0561079591
2.1012874477 0.0241006193 0.0558944284
2.1142577406 0.0237284129 0.0556824265
2.1272280335 0.0233619548 0.0554719361
2.1401983264 0.0230011562 0.0552629395
2.1531686192 0.0226459297 0.0550554199
2.1661389121 0.0222961893 0.0548493603
2.1791092050 0.0219518502 0.0546447442
2.1920794979 0.0216128291 0.0544415555
2.2050497908 0.0212790437 0.0542397780
2.2180200837 0.0209504133 0.0540393961
2.2309903766 0.0206268582 0.0538403942
2.2439606695 0.0203083000 0.0536427572
2.2569309623 0.0199946616 0.0534464700
2.2699012552 0.0196858670 0.0532515179
2.2828715481 0.0193818414 0.0530578864
2.2958418410 0.0190825111 0.0528655611
2.3088121339 0.0187878036 0.0526745280
2.3217824268 0.0184976475 0.0524847732
2.3347527197 0.0182119726 0.0522962831
2.3477230126 0.0179307095 0.0521090442
2.3606933054 0.0176537903 0.0519230433
2.3736635983 0.0173811478 0.0517382674
2.3866338912 0.0171127159 0.0515547036
2.3996041841 0.0168484296 0.0513723394
2.4125744770 0.0165882249 0.0511911621
2.4255447699 0.0163320388 0.0510111596
2.4385150628 0.0160798092 0.0508323198
2.4514853556 0.0158314750 0.0506546307
2.4644556485 0.0155869760 0.0504780807
2.4774259414 0.0153462531 0.0503026581
2.4903962343 0.0151092478 0.0501283516
2.5033665272 0.0148759028 0.0499551499
2.5163368201 0.0146461615 0.0497830419
2.5293071130 0.0144199684 0.0496120169
2.5422774059 0.0141972685 0.0494420638
2.5552476987 0.0139780080 0.0492731723
2.5682179916 0.0137621337 0.0491053318
2.5811882845 0.0135495933 0.0489385320
2.5941585774 0.0133403354 0.0487727627
2.6071288703 0.0131343092 0.0486080140
2.6200991632 0.0129314649 0.0484442758
2.6330694561 0.0127317532 0.0482815386
2.6460397490 0.0125351259 0.0481197926
2.6590100418 0.0123415353 0.0479590284
2.6719803347 0.0121509344 0.0477992366
2.6849506276 0.0119632772 0.0476404080
2.6979209205 0.0117785181 0.0474825335
2.7108912134 0.0115966124 0.0473256041
2.7238615063 0.0114175160 0.0471696110
2.7368317992 0.0112411856 0.0470145453
2.7498020921 0.0110675783 0.0468603985
2.7627723849 0.0108966523 0.0467071620
2.7757426778 0.0107283660 0.0465548275
2.7887129707 0.0105626787 0.0464033867
2.8016832636 0.0103995502 0.0462528313
2.8146535565 0.0102389411 0.0461031533
2.8276238494 0.0100808124 0.0459543447
2.8405941423 0.0099251258 0.0458063976
2.8535644351 0.0097718436 0.0456593043
2.8665347280 0.0096209287 0.0455130571
2.8795050209 0.0094723445 0.0453676485
2.8924753138 0.0093260550 0.0452230708
2.9054456067 0.0091820248 0.0450793168
2.9184158996 0.0090402190 0.0449363792
2.9313861925 0.0089006031 0.0447942507
2.9443564854 0.0087631435 0.0446529243
2.9573267782 0.0086278068 0.0445123929
2.9702970711 0.0084945603 0.0443726495
2.9832673640 0.0083633715 0.0442336874
2.9962376569 0.0082342088 0.0440954998
3.0092079498 0.0081070409 0.0439580799
3.0221782427 0.0079818370 0.0438214213
3.0351485356 0.0078585667 0.0436855172
3.0481188285 0.0077372001 0.0435503614
3.0610891213 0.0076177079 0.0434159474
3.0740594142 0.0075000612 0.0432822690
3.0870297071 0.0073842313 0.0431493199
3.1000000000 0.0072701904 0.0430170940


==> figures/figure3_private_ac.dat <==
M theta
0.0001000000 0.0044621471
0.0130702929 0.0498375394
0.0260405858 0.0696101940
0.0390108787 0.0845149413
0.0519811715 0.0968962252
0.0649514644 0.1076647406
0.0779217573 0.1172880764
0.0908920502 0.1260441502
0.1038623431 0.1341140857
0.1168326360 0.1416237025
0.1298029289 0.1486646074
0.1427732218 0.1553059502
0.1557435146 0.1616014464
0.1687138075 0.1675938057
0.1816841004 0.1733176500
0.1946543933 0.1788015070
0.2076246862 0.1840692119
0.2205949791 0.1891409218
0.2335652720 0.1940338630
0.2465355649 0.1987628951
0.2595058577 0.2033409414
0.2724761506 0.2077793252
0.2854464435 0.2120880330
0.2984167364 0.2162759258
0.3113870293 0.2203509085
0.3243573222 0.2243200684
0.3373276151 0.2281897885
0.3502979079 0.2319658418
0.3632682008 0.2356534697
0.3762384937 0.2392574479
0.3892087866 0.2427821425
0.4021790795 0.2462315571
0.4151493724 0.2496093738
0.4281196653 0.2529189881
0.4410899582 0.2561635390
0.4540602510 0.2593459352
0.4670305439 0.2624688785
0.4800008368 0.2655348831
0.4929711297 0.2685462939
0.5059414226 0.2715053016
0.5189117155 0.2744139568
0.5318820084 0.2772741819
0.5448523013 0.2800877822
0.5578225941 0.2828564556
0.5707928870 0.2855818013
0.5837631799 0.2882653276
0.5967334728 0.2909084591
0.6097037657 0.2935125426
0.6226740586 0.2960788534
0.6356443515 0.2986086004
0.6486146444 0.3011029306
0.6615849372 0.3035629335
0.6745552301 0.3059896451
0.6875255230 0.3083840517
0.7004958159 0.3107470926
0.7134661088 0.3130796638
0.7264364017 0.3153826203
0.7394066946 0.3176567788
0.7523769874 0.3199029203
0.7653472803 0.3221217916
0.7783175732 0.3243141081
0.7912878661 0.3264805551
0.8042581590 0.3286217897
0.8172284519 0.3307384425
0.8301987448 0.3328311187
0.8431690377 0.3349004000
0.8561393305 0.3369468456
0.8691096234 0.3389709932
0.8820799163 0.3409733605
0.8950502092 0.3429544461
0.9080205021 0.3449147302
0.9209907950 0.3468546760
0.9339610879 0.3487747300
0.9469313808 0.3506753235
0.9599016736 0.3525568725
0.9728719665 0.3544197791
0.9858422594 0.3562644318
0.9988125523 0.3580912064
1.0117828452 0.3599004661
1.0247531381 0.3616925627
1.0377234310 0.3634678365
1.0506937238 0.3652266172
1.0636640167 0.3669692242
1.0766343096 0.3686959673
1.0896046025 0.3704071465
1.1025748954 0.3721030531
1.1155451883 0.3737839696
1.1285154812 0.3754501702
1.1414857741 0.3771019214
1.1544560669 0.3787394816
1.1674263598 0.3803631023
1.1803966527 0.3819730277
1.1933669456 0.3835694953
1.2063372385 0.3851527361
1.2193075314 0.3867229747
1.2322778243 0.3882804298
1.2452481172 0.3898253143
1.2582184100 0.3913578354
1.2711887029 0.3928781949
1.2841589958 0.3943865893
1.2971292887 0.3958832104
1.3100995816 0.3973682449
1.3230698745 0.3988418748
1.3360401674 0.4003042776
1.3490104603 0.4017556266
1.3619807531 0.4031960907
1.3749510460 0.4046258349
1.3879213389 0.4060450200
1.4008916318 0.4074538032
1.4138619247 0.4088523380
1.4268322176 0.4102407742
1.4398025105 0.4116192583
1.4527728033 0.4129879334
1.4657430962 0.4143469393
1.4787133891 0.4156964127
1.4916836820 0.4170364874
1.5046539749 0.4183672939
1.5176242678 0.4196889603
1.5305945607 0.4210016114
1.5435648536 0.4223053699
1.5565351464 0.4236003554
1.5695054393 0.4248866851
1.5824757322 0.4261644739
1.5954460251 0.4274338342
1.6084163180 0.4286948761
1.6213866109 0.4299477073
1.6343569038 0.4311924334
1.6473271967 0.4324291581
1.6602974895 0.4336579827
1.6732677824 0.4348790065
1.6862380753 0.4360923271
1.6992083682 0.4372980400
1.7121786611 0.4384962389
1.7251489540 0.4396870157
1.7381192469 0.4408704604
1.7510895397 0.4420466615
1.7640598326 0.4432157057
1.7770301255 0.4443776782
1.7900004184 0.4455326624
1.8029707113 0.4466807404
1.8159410042 0.4478219926
1.8289112971 0.4489564981
1.8418815900 0.4500843344
1.8548518828 0.4512055778
1.8678221757 0.4523203031
1.8807924686 0.4534285838
1.8937627615 0.4545304922
1.9067330544 0.4556260991
1.9197033473 0.4567154743
1.9326736402 0.4577986864
1.9456439331 0.4588758027
1.9586142259 0.4599468894
1.9715845188 0.4610120115
1.9845548117 0.4620712332
1.9975251046 0.4631246172
2.0104953975 0.4641722255
2.0234656904 0.4652141189
2.0364359833 0.4662503573
2.0494062762 0.4672809996
2.0623765690 0.4683061037
2.0753468619 0.4693257266
2.0883171548 0.4703399244
2.1012874477 0.4713487522
2.1142577406 0.4723522645
2.1272280335 0.4733505147
2.1401983264 0.4743435554
2.1531686192 0.4753314385
2.1661389121 0.4763142149
2.1791092050 0.4772919350
2.1920794979 0.4782646481
2.2050497908 0.4792324031
2.2180200837 0.4801952478
2.2309903766 0.4811532296
2.2439606695 0.4821063950
2.2569309623 0.4830547899
2.2699012552 0.4839984596
2.2828715481 0.4849374484
2.2958418410 0.4858718004
2.3088121339 0.4868015588
2.3217824268 0.4877267661
2.3347527197 0.4886474645
2.3477230126 0.4895636953
2.3606933054 0.4904754994
2.3736635983 0.4913829170
2.3866338912 0.4922859878
2.3996041841 0.4931847509
2.4125744770 0.4940792449
2.4255447699 0.4949695079
2.4385150628 0.4958555774
2.4514853556 0.4967374905
2.4644556485 0.4976152836
2.4774259414 0.4984889927
2.4903962343 0.4993586535
2.5033665272 0.5002243009
2.5163368201 0.5010859696
2.5293071130 0.5019436937
2.5422774059 0.5027975068
2.5552476987 0.5036474423
2.5682179916 0.5044935329
2.5811882845 0.5053358110
2.5941585774 0.5061743086
2.6071288703 0.5070090571
2.6200991632 0.5078400878
2.6330694561 0.5086674314
2.6460397490 0.5094911183
2.6590100418 0.5103111784
2.6719803347 0.5111276413
2.6849506276 0.5119405363
2.6979209205 0.5127498921
2.7108912134 0.5135557374
2.7238615063 0.5143581003
2.7368317992 0.5151570085
2.7498020921 0.5159524895
2.7627723849 0.5167445705
2.7757426778 0.5175332782
2.7887129707 0.5183186392
2.8016832636 0.5191006796
2.8146535565 0.5198794252
2.8276238494 0.5206549015
2.8405941423 0.5214271339
2.8535644351 0.5221961473
2.8665347280 0.5229619662
2.8795050209 0.5237246151
2.8924753138 0.5244841180
2.9054456067 0.5252404987
2.9184158996 0.5259937807
2.9313861925 0.5267439873
2.9443564854 0.5274911415
2.9573267782 0.5282352660
2.9702970711 0.5289763831
2.9832673640 0.5297145153
2.9962376569 0.5304496843
3.0092079498 0.5311819119
3.0221782427 0.5319112196
3.0351485356 0.5326376286
3.0481188285 0.5333611599
3.0610891213 0.5340818343
3.0740594142 0.5347996722
3.0870297071 0.5355146941
3.1000000000 0.5362269199


==> figures/figure3_private_fe.dat <==
M theta
0.8600000000 0.5766100160
0.8542655254 0.5744104784
0.8485802752 0.5721910121
0.8429446795 0.5699514583
0.8373591796 0.5676916539
0.8318242289 0.5654114321
0.8263402934 0.5631106210
0.8209078522 0.5607890439
0.8155273981 0.5584465186
0.8101994383 0.5560828574
0.8049244952 0.5536978658
0.7997031071 0.5512913428
0.7945358292 0.5488630800
0.7894232339 0.5464128608
0.7843659127 0.5439404598
0.7793644764 0.5414456421
0.7744195565 0.5389281625
0.7695318064 0.5363877641
0.7647019030 0.5338241776
0.7599305475 0.5312371202
0.7552184673 0.5286262937
0.7505664177 0.5259913836
0.7459751835 0.5233320569
0.7414455813 0.5206479605
0.7369784614 0.5179387189
0.7325747102 0.5152039319
0.7282352532 0.5124431714
0.7239610573 0.5096559787
0.7197531347 0.5068418607
0.7156125461 0.5040002856
0.7115404048 0.5011306781
0.7075378814 0.4982324143
0.7036062084 0.4953048145
0.6997466864 0.4923471363
0.6959606903 0.4893585654
0.6922496769 0.4863382055
0.6886151928 0.4832850654
0.6850588850 0.4801980449
0.6815825112 0.4770759165
0.6781879535 0.4739173041
0.6748772337 0.4707206564
0.6716525311 0.4674842150
0.6685162045 0.4642059732
0.6654708183 0.4608836255
0.6625191739 0.4575145022
0.6596643488 0.4540954854
0.6569097454 0.4506228976
0.6542591522 0.4470923539
0.6517168234 0.4434985583
0.6492875823 0.4398350196
0.6469769615 0.4360936409
0.6447913960 0.4322641082
0.6427384990 0.4283329395
0.6408274735 0.4242819298
0.6390697581 0.4200854359
0.6374801161 0.4157052058
0.6360786579 0.4110792603
0.6348951884 0.4060931090
0.6339812784 0.4004756934
0.6334814444 0.3923841744
0.6345197188 0.3810665485
0.6364181280 0.3736092998
0.6388764766 0.3672606361
0.6417876398 0.3615961313
0.6450897054 0.3564313202
0.6487408998 0.3516637116
0.6527105559 0.3472284373
0.6569749129 0.3430809015
0.6615148540 0.3391886206
0.6663145647 0.3355268917
0.6713606782 0.3320762881
0.6766417019 0.3288211129
0.6821476164 0.3257483961
0.6878695850 0.3228472160
0.6937997380 0.3201082253
0.6999310078 0.3175233099
0.7062570017 0.3150853383
0.7127719004 0.3127879731
0.7194703773 0.3106255272
0.7263475325 0.3085928515
0.7333988388 0.3066852474
0.7406200968 0.3048983969
0.7480073968 0.3032283058
0.7555570874 0.3016712582
0.7632657480 0.3002237790
0.7711301653 0.2988826029
0.7791473135 0.2976446490
0.7873143365 0.2965069985
0.7956285329 0.2954668774
0.8040873420 0.2945216406
0.8126883326 0.2936687592
0.8214291920 0.2929058090
0.8303077169 0.2922304614
0.8393218048 0.2916404744
0.8484694469 0.2911336863
0.8577487210 0.2907080090
0.8671577857 0.2903614223
0.8766948746 0.2900919700
0.8863582918 0.2898977549
0.8961464069 0.2897769356
0.9060576509 0.2897277228
0.9160905129 0.2897483769
0.9262435361 0.2898372052
0.9365153148 0.2899925593
0.9469044916 0.2902128336
0.9574097547 0.2904964628
0.9680298350 0.2908419206
0.9787635044 0.2912477179
0.9896095734 0.2917124018
1.0005668890 0.2922345537
1.0116343330 0.2928127886
1.0228108202 0.2934457537
1.0340952970 0.2941321276
1.0454867396 0.2948706191
1.0569841530 0.2956599666
1.0685865692 0.2964989371
1.0802930464 0.2973863252
1.0921026677 0.2983209529
1.1040145399 0.2993016684
1.1160277929 0.3003273458
1.1281415781 0.3013968840
1.1403550680 0.3025092066
1.1526674553 0.3036632611
1.1650779519 0.3048580184
1.1775857881 0.3060924721
1.1901902124 0.3073656381
1.2028904901 0.3086765543
1.2156859031 0.3100242798
1.2285757494 0.3114078946
1.2415593421 0.3128264991
1.2546360091 0.3142792138
1.2678050927 0.3157651788
1.2810659487 0.3172835533
1.2944179464 0.3188335153
1.3078604679 0.3204142611
1.3213929075 0.3220250054
1.3350146718 0.3236649800
1.3487251789 0.3253334345
1.3625238578 0.3270296352
1.3764101490 0.3287528652
1.3903835029 0.3305024237
1.4044433805 0.3322776260
1.4185892526 0.3340778033
1.4328205995 0.3359023017
1.4471369110 0.3377504827
1.4615376856 0.3396217226
1.4760224311 0.3415154122
1.4905906632 0.3434309564
1.5052419063 0.3453677743
1.5199756927 0.3473252985
1.5347915626 0.3493029753
1.5496890636 0.3513002641
1.5646677509 0.3533166374
1.5797271868 0.3553515803
1.5948669407 0.3574045907
1.6100865886 0.3594751786
1.6253857135 0.3615628663
1.6407639044 0.3636671878
1.6562207570 0.3657876892
1.6717558730 0.3679239278
1.6873688601 0.3700754723
1.7030593318 0.3722419028
1.7188269073 0.3744228101
1.7346712114 0.3766177962
1.7505918743 0.3788264733
1.7665885316 0.3810484647
1.7826608239 0.3832834036
1.7988083970 0.3855309337
1.8150309014 0.3877907087
1.8313279927 0.3900623925
1.8476993311 0.3923456585
1.8641445814 0.3946401902
1.8806634128 0.3969456804
1.8972554991 0.3992618319
1.9139205181 0.4015883565
1.9306581523 0.4039249755
1.9474680877 0.4062714196
1.9643500149 0.4086274285
1.9813036281 0.4109927512
1.9983286255 0.4133671458
2.0154247089 0.4157503792
2.0325915841 0.4181422274
2.0498289603 0.4205424755
2.0671365503 0.4229509171
2.0845140705 0.4253673551
2.1019612405 0.4277916011
2.1194777834 0.4302234756
2.1370634255 0.4326628079
2.1547178964 0.4351094363
2.1724409288 0.4375632079
2.1902322585 0.4400239790
2.2080916243 0.4424916146
2.2260187679 0.4449659890
2.2440134342 0.4474469856
2.2620753706 0.4499344969
2.2802043276 0.4524284249
2.2984000582 0.4549286811
2.3166623185 0.4574351862
2.3349908668 0.4599478712
2.3533854642 0.4624666765
2.3718458745 0.4649915529
2.3903718639 0.4675224614
2.4089632011 0.4700593735
2.4276196571 0.4726022716
2.4463410054 0.4751511491
2.4651270219 0.4777060108
2.4839774848 0.4802668733
2.5028921744 0.4828337652
2.5218708735 0.4854067277
2.5409133667 0.4879858151
2.5600194413 0.4905710951
2.5791888861 0.4931626493
2.5984214926 0.4957605742
2.6177170538 0.4983649815
2.6370753651 0.5009759988
2.6564962237 0.5035937709
2.6759794288 0.5062184601
2.6955247816 0.5088502472
2.7151320851 0.5114893332
2.7348011441 0.5141359396
2.7545317653 0.5167903104
2.7743237573 0.5194527132
2.7941769304 0.5221234407
2.8140910966 0.5248028130
2.8340660696 0.5274911788
2.8541016649 0.5301889180
2.8741976996 0.5328964443
2.8943539926 0.5356142076
2.9145703641 0.5383426970
2.9348466362 0.5410824446
2.9551826324 0.5438340292
2.9755781779 0.5465980803
2.9960330993 0.5493752836
3.0165472248 0.5521663863
3.0371203838 0.5549722036
3.0577524076 0.5577936260
3.0784431288 0.5606316280
3.0991923811 0.5634872773
3.1200000000 0.5663617469


==> figures/figure3_social_ac.dat <==
M theta
0.0001000000 0.0063045869
0.0130702929 0.0697388989
0.0260405858 0.0969846360
0.0390108787 0.1173586225
0.0519811715 0.1341739919
0.0649514644 0.1487172625
0.0779217573 0.1616487576
0.0908920502 0.1733608149
0.1038623431 0.1841090403
0.1168326360 0.1940709327
0.1298029289 0.2033756817
0.1427732218 0.2121207728
0.1557435146 0.2203819066
0.1687138075 0.2282192529
0.1816841004 0.2356815702
0.1946543933 0.2428090202
0.2076246862 0.2496351474
0.2205949791 0.2561883092
0.2335652720 0.2624927318
0.2465355649 0.2685693054
0.2595058577 0.2744361918
0.2724761506 0.2801092982
0.2854464435 0.2856026492
0.2984167364 0.2909286840
0.3113870293 0.2960984959
0.3243573222 0.3011220270
0.3373276151 0.3060082282
0.3502979079 0.3107651920
0.3632682008 0.3154002630
0.3762384937 0.3199201310
0.3892087866 0.3243309094
0.4021790795 0.3286382022
0.4151493724 0.3328471614
0.4281196653 0.3369625362
0.4410899582 0.3409887153
0.4540602510 0.3449297643
0.4670305439 0.3487894574
0.4800008368 0.3525713062
0.4929711297 0.3562785841
0.5059414226 0.3599143483
0.5189117155 0.3634814592
0.5318820084 0.3669825976
0.5448523013 0.3704202799
0.5578225941 0.3737968718
0.5707928870 0.3771146008
0.5837631799 0.3803755668
0.5967334728 0.3835817523
0.6097037657 0.3867350312
0.6226740586 0.3898371770
0.6356443515 0.3928898700
0.6486146444 0.3958947040
0.6615849372 0.3988531925
0.6745552301 0.4017667739
0.6875255230 0.4046368169
0.7004958159 0.4074646248
0.7134661088 0.4102514401
0.7264364017 0.4129984480
0.7394066946 0.4157067804
0.7523769874 0.4183775187
0.7653472803 0.4210116972
0.7783175732 0.4236103058
0.7912878661 0.4261742927
0.8042581590 0.4287045666
0.8172284519 0.4312019990
0.8301987448 0.4336674264
0.8431690377 0.4361016521
0.8561393305 0.4385054480
0.8691096234 0.4408795564
0.8820799163 0.4432246914
0.8950502092 0.4455415403
0.9080205021 0.4478307653
0.9209907950 0.4500930042
0.9339610879 0.4523288724
0.9469313808 0.4545389632
0.9599016736 0.4567238493
0.9728719665 0.4588840837
0.9858422594 0.4610202005
0.9988125523 0.4631327162
1.0117828452 0.4652221298
1.0247531381 0.4672889242
1.0377234310 0.4693335666
1.0506937238 0.4713565095
1.0636640167 0.4733581908
1.0766343096 0.4753390351
1.0896046025 0.4772994536
1.1025748954 0.4792398452
1.1155451883 0.4811605968
1.1285154812 0.4830620836
1.1414857741 0.4849446699
1.1544560669 0.4868087094
1.1674263598 0.4886545456
1.1803966527 0.4904825122
1.1933669456 0.4922929336
1.2063372385 0.4940861249
1.2193075314 0.4958623928
1.2322778243 0.4976220354
1.2452481172 0.4993653429
1.2582184100 0.5010925976
1.2711887029 0.5028040746
1.2841589958 0.5045000414
1.2971292887 0.5061807587
1.3100995816 0.5078464807
1.3230698745 0.5094974547
1.3360401674 0.5111339223
1.3490104603 0.5127561185
1.3619807531 0.5143642730
1.3749510460 0.5159586093
1.3879213389 0.5175393461
1.4008916318 0.5191066962
1.4138619247 0.5206608678
1.4268322176 0.5222020639
1.4398025105 0.5237304828
1.4527728033 0.5252463183
1.4657430962 0.5267497595
1.4787133891 0.5282409914
1.4916836820 0.5297201947
1.5046539749 0.5311875460
1.5176242678 0.5326432180
1.5305945607 0.5340873796
1.5435648536 0.5355201960
1.5565351464 0.5369418287
1.5695054393 0.5383524359
1.5824757322 0.5397521722
1.5954460251 0.5411411890
1.6084163180 0.5425196346
1.6213866109 0.5438876541
1.6343569038 0.5452453896
1.6473271967 0.5465929802
1.6602974895 0.5479305622
1.6732677824 0.5492582693
1.6862380753 0.5505762323
1.6992083682 0.5518845794
1.7121786611 0.5531834364
1.7251489540 0.5544729263
1.7381192469 0.5557531701
1.7510895397 0.5570242863
1.7640598326 0.5582863908
1.7770301255 0.5595395978
1.7900004184 0.5607840190
1.8029707113 0.5620197640
1.8159410042 0.5632469404
1.8289112971 0.5644656538
1.8418815900 0.5656760080
1.8548518828 0.5668781045
1.8678221757 0.5680720433
1.8807924686 0.5692579224
1.8937627615 0.5704358381
1.9067330544 0.5716058850
1.9197033473 0.5727681559
1.9326736402 0.5739227422
1.9456439331 0.5750697333
1.9586142259 0.5762092174
1.9715845188 0.5773412811
1.9845548117 0.5784660093
1.9975251046 0.5795834856
2.0104953975 0.5806937922
2.0234656904 0.5817970100
2.0364359833 0.5828932182
2.0494062762 0.5839824949
2.0623765690 0.5850649170
2.0753468619 0.5861405600
2.0883171548 0.5872094981
2.1012874477 0.5882718043
2.1142577406 0.5893275506
2.1272280335 0.5903768077
2.1401983264 0.5914196451
2.1531686192 0.5924561314
2.1661389121 0.5934863337
2.1791092050 0.5945103186
2.1920794979 0.5955281512
2.2050497908 0.5965398958
2.2180200837 0.5975456157
2.2309903766 0.5985453731
2.2439606695 0.5995392294
2.2569309623 0.6005272449
2.2699012552 0.6015094791
2.2828715481 0.6024859906
2.2958418410 0.6034568370
2.3088121339 0.6044220752
2.3217824268 0.6053817612
2.3347527197 0.6063359501
2.3477230126 0.6072846963
2.3606933054 0.6082280533
2.3736635983 0.6091660738
2.3866338912 0.6100988099
2.3996041841 0.6110263128
2.4125744770 0.6119486330
2.4255447699 0.6128658204
2.4385150628 0.6137779240
2.4514853556 0.6146849922
2.4644556485 0.6155870727
2.4774259414 0.6164842125
2.4903962343 0.6173764582
2.5033665272 0.6182638553
2.5163368201 0.6191464490
2.5293071130 0.6200242839
2.5422774059 0.6208974037
2.5552476987 0.6217658519
2.5682179916 0.6226296711
2.5811882845 0.6234889034
2.5941585774 0.6243435904
2.6071288703 0.6251937731
2.6200991632 0.6260394920
2.6330694561 0.6268807871
2.6460397490 0.6277176976
2.6590100418 0.6285502626
2.6719803347 0.6293785204
2.6849506276 0.6302025089
2.6979209205 0.6310222655
2.7108912134 0.6318378271
2.7238615063 0.6326492302
2.7368317992 0.6334565107
2.7498020921 0.6342597041
2.7627723849 0.6350588456
2.7757426778 0.6358539698
2.7887129707 0.6366451108
2.8016832636 0.6374323024
2.8146535565 0.6382155780
2.8276238494 0.6389949706
2.8405941423 0.6397705126
2.8535644351 0.6405422362
2.8665347280 0.6413101731
2.8795050209 0.6420743548
2.8924753138 0.6428348121
2.9054456067 0.6435915757
2.9184158996 0.6443446758
2.9313861925 0.6450941423
2.9443564854 0.6458400047
2.9573267782 0.6465822922
2.9702970711 0.6473210335
2.9832673640 0.6480562573
2.9962376569 0.6487879916
3.0092079498 0.6495162643
3.0221782427 0.6502411028
3.0351485356 0.6509625343
3.0481188285 0.6516805858
3.0610891213 0.6523952837
3.0740594142 0.6531066544
3.0870297071 0.6538147237
3.1000000000 0.6545195173


==> figures/figure3_social_fe.dat <==
M theta
0.3500000000 0.5744341985
0.3477501171 0.5718632163
0.3455195471 0.5692732006
0.3433084586 0.5666639617
0.3411170250 0.5640353031
0.3389454240 0.5613870212
0.3367938384 0.5587189051
0.3346624563 0.5560307357
0.3325514710 0.5533222855
0.3304610814 0.5505933176
0.3283914927 0.5478435854
0.3263429159 0.5450728317
0.3243155688 0.5422807877
0.3223096761 0.5394671726
0.3203254698 0.5366316921
0.3183631896 0.5337740378
0.3164230832 0.5308938855
0.3145054071 0.5279908944
0.3126104267 0.5250647056
0.3107384171 0.5221149400
0.3088896638 0.5191411972
0.3070644632 0.5161430529
0.3052631230 0.5131200573
0.3034859638 0.5100717320
0.3017333191 0.5069975677
0.3000055366 0.5038970206
0.2983029796 0.5007695093
0.2966260273 0.4976144104
0.2949750769 0.4944310539
0.2933505446 0.4912187182
0.2917528671 0.4879766238
0.2901825037 0.4847039264
0.2886399380 0.4813997089
0.2871256802 0.4780629719
0.2856402699 0.4746926225
0.2841842785 0.4712874620
0.2827583129 0.4678461700
0.2813630192 0.4643672863
0.2799990871 0.4608491894
0.2786672550 0.4572900698
0.2773683162 0.4536878975
0.2761031256 0.4500403831
0.2748726088 0.4463449279
0.2736777718 0.4425985621
0.2725197137 0.4387978662
0.2713996421 0.4349388687
0.2703188919 0.4310169127
0.2692789493 0.4270264768
0.2682814835 0.4229609318
0.2673283870 0.4188121991
0.2664218303 0.4145702603
0.2655643382 0.4102224272
0.2647588978 0.4057522090
0.2640091196 0.4011374639
0.2633194917 0.3963471773
0.2626958063 0.3913353399
0.2621459535 0.3860278106
0.2616816271 0.3802883824
0.2613230606 0.3737964082
0.2611269541 0.3643898406
0.2621202799 0.3437938431
0.2639365037 0.3302773829
0.2662884264 0.3188272256
0.2690735605 0.3086716551
0.2722326742 0.2994757081
0.2757258023 0.2910533052
0.2795236055 0.2832864913
0.2836033513 0.2760938730
0.2879467509 0.2694157934
0.2925386742 0.2632064793
0.2973663331 0.2574295106
0.3024187325 0.2520550350
0.3076862868 0.2470579679
0.3131605419 0.2424167831
0.3188339687 0.2381126728
0.3246998058 0.2341289502
0.3307519369 0.2304506135
0.3369847948 0.2270640226
0.3433932835 0.2239566559
0.3499727153 0.2211169231
0.3567187588 0.2185340216
0.3636273966 0.2161978234
0.3706948882 0.2140987857
0.3779177402 0.2122278798
0.3852926800 0.2105765335
0.3928166337 0.2091365845
0.4004867062 0.2079002421
0.4083001653 0.2068600553
0.4162544263 0.2060088864
0.4243470396 0.2053398885
0.4325756791 0.2048464863
0.4409381322 0.2045223595
0.4494322910 0.2043614286
0.4580561441 0.2043578417
0.4668077696 0.2045059640
0.4756853285 0.2048003665
0.4846870592 0.2052358178
0.4938112718 0.2058072748
0.5030563436 0.2065098750
0.5124207149 0.2073389295
0.5219028848 0.2082899157
0.5315014076 0.2093584711
0.5412148896 0.2105403870
0.5510419860 0.2118316026
0.5609813981 0.2132281996
0.5710318709 0.2147263969
0.5811921903 0.2163225452
0.5914611814 0.2180131224
0.6018377061 0.2197947288
0.6123206613 0.2216640823
0.6229089773 0.2236180147
0.6336016159 0.2256534667
0.6443975690 0.2277674845
0.6552958572 0.2299572156
0.6662955284 0.2322199050
0.6773956568 0.2345528919
0.6885953412 0.2369536060
0.6998937044 0.2394195642
0.7112898920 0.2419483673
0.7227830713 0.2445376973
0.7343724307 0.2471853140
0.7460571784 0.2498890523
0.7578365420 0.2526468195
0.7697097676 0.2554565927
0.7816761189 0.2583164162
0.7937348767 0.2612243992
0.8058853383 0.2641787134
0.8181268168 0.2671775906
0.8304586403 0.2702193211
0.8428801517 0.2733022510
0.8553907081 0.2764247808
0.8679896802 0.2795853630
0.8806764518 0.2827825009
0.8934504194 0.2860147465
0.9063109918 0.2892806988
0.9192575897 0.2925790025
0.9322896453 0.2959083464
0.9454066017 0.2992674618
0.9586079130 0.3026551214
0.9718930436 0.3060701378
0.9852614679 0.3095113623
0.9987126701 0.3129776838
1.0122461439 0.3164680274
1.0258613922 0.3199813535
1.0395579268 0.3235166570
1.0533352681 0.3270729657
1.0671929449 0.3306493400
1.0811304941 0.3342448716
1.0951474606 0.3378586827
1.1092433970 0.3414899253
1.1234178633 0.3451377804
1.1376704268 0.3488014574
1.1520006619 0.3524801930
1.1664081499 0.3561732509
1.1808924787 0.3598799213
1.1954532429 0.3635995197
1.2100900432 0.3673313871
1.2248024868 0.3710748889
1.2395901867 0.3748294150
1.2544527617 0.3785943786
1.2693898367 0.3823692165
1.2844010419 0.3861533882
1.2994860129 0.3899463759
1.3146443908 0.3937476838
1.3298758219 0.3975568384
1.3451799574 0.4013733876
1.3605564535 0.4051969008
1.3760049713 0.4090269687
1.3915251767 0.4128632029
1.4071167399 0.4167052362
1.4227793359 0.4205527221
1.4385126440 0.4244053348
1.4543163479 0.4282627694
1.4701901352 0.4321247418
1.4861336980 0.4359909884
1.5021467322 0.4398612669
1.5182289377 0.4437353556
1.5343800183 0.4476130542
1.5505996814 0.4514941839
1.5668876384 0.4553785873
1.5832436041 0.4592661292
1.5996672968 0.4631566968
1.6161584384 0.4670501999
1.6327167542 0.4709465717
1.6493419727 0.4748457695
1.6660338258 0.4787477749
1.6827920485 0.4826525949
1.6996163790 0.4865602626
1.7165065586 0.4904708384
1.7334623316 0.4943844104
1.7504834451 0.4983010965
1.7675696493 0.5022210448
1.7847206972 0.5061444358
1.8019363446 0.5100714836
1.8192163498 0.5140024379
1.8365604742 0.5179375860
1.8539684815 0.5218772553
1.8714401382 0.5258218155
1.8889752133 0.5297716817
1.9065734781 0.5337273177
1.9242347067 0.5376892395
1.9419586753 0.5416580194
1.9597451626 0.5456342908
1.9775939497 0.5496187532
1.9955048199 0.5536121783
2.0134775586 0.5576154167
2.0315119537 0.5616294056
2.0496077950 0.5656551779
2.0677648747 0.5696938719
2.0859829869 0.5737467436
2.1042619278 0.5778151799
2.1226014956 0.5819007147
2.1410014907 0.5860050474
2.1594617151 0.5901300646
2.1779819730 0.5942778665
2.1965620704 0.5984507969
2.2152018153 0.6026514810
2.2339010174 0.6068828691
2.2526594882 0.6111482920
2.2714770410 0.6154515266
2.2903534910 0.6197968795
2.3092886548 0.6241892905
2.3282823511 0.6286344640
2.3473344000 0.6331390385
2.3664446233 0.6377108067
2.3856128445 0.6423590086
2.4048388886 0.6470947258
2.4241225822 0.6519314279
2.4434637535 0.6568857440
2.4628622322 0.6619785886
2.4823178495 0.6672368597
2.5018304380 0.6726961122
2.5213998319 0.6784049900
2.5410258669 0.6844330765
2.5607083798 0.6908860624
2.5804472091 0.6979388152
2.6002421946 0.7059217983
2.6200931774 0.7156305637
2.6400000000 0.7309433248


==> figures/figure4_panel_a.csv <==
epsilon_b,firmmass_eps003,firmmass_eps005,firmmass_eps008
0.000000,0.382922,0.657289,1.100177
0.002500,0.359406,0.633238,1.075437
0.005000,0.335984,0.609283,1.050591
0.007500,0.312476,0.585424,1.025873
0.010000,0.289050,0.561660,1.001252
0.012500,0.265718,0.537992,0.976730
0.015000,0.242480,0.514195,0.952305
0.017500,0.219334,0.490525,0.927978
0.020000,0.196282,0.466949,0.903747
0.022500,0.173321,0.443467,0.879401
0.025000,0.150326,0.420079,0.855173
0.027500,0.127363,0.396784,0.831041
0.030000,0.104491,0.373582,0.807004
0.032500,0.081711,0.350316,0.783063
0.035000,0.059022,0.327113,0.759217
0.037500,0.036423,0.304003,0.735466
0.040000,0.013915,0.280985,0.711671
0.042500,-0.008504,0.258058,0.687923
0.045000,-0.031047,0.235223,0.664269
0.047500,-0.053467,0.212479,0.640709
0.050000,-0.075798,0.189797,0.617243
0.052500,-0.098040,0.167028,0.593869
0.055000,-0.120193,0.144375,0.570588
0.057500,-0.142258,0.121811,0.547399
0.060000,-0.164235,0.099337,0.524096
0.062500,-0.186192,0.076953,0.500911
0.065000,-0.208181,0.054657,0.477818
0.067500,-0.230071,0.032450,0.454816
0.070000,-0.251874,0.010253,0.431906
0.072500,-0.273591,-0.011961,0.409085
0.075000,-0.295221,-0.034079,0.386355
0.077500,-0.316766,-0.056109,0.363692
0.080000,-0.338224,-0.078052,0.340939
0.082500,-0.359660,-0.099907,0.318304
0.085000,-0.381132,-0.121677,0.295758
0.087500,-0.402505,-0.143360,0.273301
0.090000,-0.423793,-0.165013,0.250932
0.092500,-0.444997,-0.186710,0.228652
0.095000,-0.466117,-0.208305,0.206466
0.097500,-0.487154,-0.229814,0.184373
0.100000,-0.508107,-0.251239,0.162169


==> figures/figure4_panel_b.csv <==
epsilon_b,productivity_eps003,productivity_eps005,productivity_eps008
0.000000,0.402079,0.689074,1.150610
0.002500,0.403308,0.690292,1.151805
0.005000,0.404533,0.691507,1.153028
0.007500,0.405791,0.692718,1.154229
0.010000,0.407027,0.693925,1.155426
0.012500,0.408260,0.695128,1.156619
0.015000,0.409489,0.696368,1.157810
0.017500,0.410713,0.697582,1.158996
0.020000,0.411934,0.698793,1.160179
0.022500,0.413151,0.699999,1.161398
0.025000,0.414394,0.701202,1.162591
0.027500,0.415621,0.702401,1.163781
0.030000,0.416845,0.703597,1.164968
0.032500,0.418064,0.704822,1.166151
0.035000,0.419280,0.706028,1.167331
0.037500,0.420491,0.707230,1.168507
0.040000,0.421699,0.708428,1.169711
0.042500,0.422903,0.709623,1.170898
0.045000,0.424142,0.710813,1.172080
0.047500,0.425356,0.712001,1.173259
0.050000,0.426566,0.713192,1.174435
0.052500,0.427772,0.714405,1.175607
0.055000,0.428974,0.715598,1.176775
0.057500,0.430173,0.716788,1.177941
0.060000,0.431367,0.717974,1.179141
0.062500,0.432577,0.719156,1.180315
0.065000,0.433788,0.720334,1.181487
0.067500,0.434989,0.721509,1.182654
0.070000,0.436185,0.722703,1.183818
0.072500,0.437377,0.723892,1.184979
0.075000,0.438566,0.725072,1.186137
0.077500,0.439751,0.726249,1.187297
0.080000,0.440933,0.727422,1.188481
0.082500,0.442128,0.728591,1.189644
0.085000,0.443326,0.729757,1.190804
0.087500,0.444512,0.730920,1.191960
0.090000,0.445695,0.732095,1.193112
0.092500,0.446874,0.733276,1.194261
0.095000,0.448049,0.734443,1.195403
0.097500,0.449220,0.735606,1.196538
0.100000,0.450388,0.736767,1.197707

